Cospatial 21 cm and metal-line absorbers in the epoch of reionization -- I : Incidence and observability

Overdense, metal-rich regions, shielded from stellar radiation might remain neutral throughout reionization and produce metal as well as 21 cm absorption lines. Simultaneous absorption from metals and 21 cm can complement each other as probes of underlying gas properties. We use Aurora, a suite of high resolution radiation-hydrodynamical simulations of galaxy formation, to investigate the occurrence of such "aligned" absorbers. We calculate absorption spectra for 21 cm, OI, CII, SiII and FeII. We find velocity windows with absorption from at least one metal and 21 cm, and classify the aligned absorbers into two categories: 'aligned and cospatial absorbers' and 'aligned but not cospatial absorbers'. While 'aligned and cospatial absorbers' originate from overdense structures and can be used to trace gas properties, 'aligned but not cospatial absorbers' are due to peculiar velocity effects. The incidence of absorbers is redshift dependent, as it is dictated by the interplay between reionization and metal enrichment, and shows a peak at $z \approx 8$ for the aligned and cospatial absorbers. While aligned but not cospatial absorbers disappear towards the end of reionization because of the lack of an ambient 21 cm forest, aligned and cospatial absorbers are associated with overdense pockets of neutral gas which can be found at lower redshift. We produce mock observations for a set of sightlines for the next generation of telescopes like the ELT and SKA1-LOW, finding that given a sufficiently bright background quasar, these telescopes will be able to detect both types of absorbers throughout reionization.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
